Spin Hall effect and Weak Antilocalization in Graphene/Transition Metal Dichalcogenide Heterostructures

We report on a theoretical study of the spin Hall Effect (SHE) and weak antilocal-ization (WAL) in graphene/transition metal dichalcogenide (TMDC) heterostructures, computed through efficient real-space quantum transport methods, and using realistic tight-binding models parametrized from ab initio calculations. The graphene/WS 2 system is found to maximize spin proximity effects compared to graphene on MoS 2 , WSe 2 , or MoSe 2 , with a crucial role played by disorder, given the disappearance of SHE signals in the presence of strong intervalley scattering. Notably, we found that stronger WAL effects are concomitant with weaker charge-to-spin conversion efficiency. For further experimental studies of graphene/TMDC heterostructures, our findings provide guidelines for reaching the upper limit of spin current formation and for fully harvesting the potential of two-dimensional materials for spintronic applications.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc_comm.tex (the template with example text)

 - rsc_comm.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example.pdf (example figure)

 - head_foot (folder containing header images)

 - rsc.bst (the RSC bibliography style file)

 - packages (folder containing all the packages required by the template)

The following files need to be in the same folder as rsc_comm.tex for the example template to compile correctly:

 - head_foot

 - example.pdf

 - rsc.bib

 - rsc.bst


If you receive an error message from LaTeX that you are missing a necessary package, copy the required file into the same folder as rsc_comm.tex from the packages folder. HOWEVER, please try to compile the template first, as you may already have all the packages installed on your system (or it may install them automatically) and installing duplicate LaTeX packages causes errors.


